The naked emergence of solar active regions observed with SDO/HMI

We take advantage of the HMI/SDO instrument to study the naked emergence of active regions from the first imprints of the magnetic field on the solar surface. To this end, we followed the first 24 hours in the life of two rather isolated ARs that appeared on the surface when they were about to cross the central meridian. We analyze the correlations between Doppler velocities and the orientation of the vector magnetic field finding, consistently, that the horizontal fields connecting the main polarities are dragged to the surface by relatively-strong upflows and are associated to elongated granulation that is, on average, brighter than its surroundings. The main magnetic footpoints, on the other hand, are dominated by vertical fields and downflowing plasma. The appearance of moving dipolar features, MDFs, (of opposite polarity to that of the AR) in between the main footpoints, is a rather common occurrence once the AR reaches a certain size. The buoyancy of the fields is insufficient to lift up the magnetic arcade as a whole. Instead, weighted by the plasma that it carries, the field is pinned down to the photosphere at several places in between the main footpoints, giving life to the MDFs and enabling channels of downflowing plasma. MDF poles tend to drift towards each other, merge and disappear. This is likely to be the signature of a reconnection process in the dipped field lines, which relieves some of the weight allowing the magnetic arcade to finally rise beyond the detection layer of the HMI spectral line.

==> response.txt <==

Dear Leon,

    I would like to thank the referee for his/her work and time invested into carefully reading the manuscript. I think I've addressed most of the comments and made the appropriate changes in the paper. Here's my detailed response to each one of the points raised by the referee.

thanks,
Rebecca


GENERAL COMMENTS

- I would suggest including a few words to describe the meaning of "naked" emergence. Word "naked" is also used for some other purposes.

I've added a few lines in the introduction that define "naked emergence" in the context of this paper:

" Observations reliant on non-synoptic
instruments are very unlikely to capture the naked emergence of an
AR. In the context of this paper, the attribute {\em naked} refers to flux
emergence that is isolated from and unrelated to, pre-existing
magnetic activity. This particular characteristic makes it possible to
isolate the properties of emergence from the interaction with
pre-existing fields." 


- Based on the analysis and interpretation of the data the author presents a description of a suggested scenario involving the presence of serpentine-type fields that contribute on the global emergence. This is commonly refered to in the literature as "resistive emergence" (e.g. Pariat et al. 2004, Pariat, Mason
and Aulanier, 2009).

I meant to cite at least one of these papers, and somehow it got lost in the pile.. I've added a few lines in the discussion, at the end of the paper:

"When the AR is big enough, several layers of MDFs coexist in
the emergence zone. The magnetic field contributing to the global emergence serpentines into and out of the surface from the main
positive polarity to the negative one, process that is commonly
referred to in the literature as {\em resistive emergence}
\citep[e.g.][]{pariat2004, pariat2009}. In this scenario, the MDFs are just the drainage points of the plasma carried by the upwelling field lines."

- Please review (standarize) line of sight, line-of-sight, LOS for all the manuscript.

I have kept the notation "line-of-sight" and "LOS".

- For all figures I would recommend using spatial scales in arcsec (or Mm).

I have changed all of the figures to "arcsecs".

- It might be worth including some movies (continuum intensity and saturated magnetograms), but also for 171 and 193 A channels. It would be interesting to detail any presence of transient brightenings in between the two main polarities associated to the global emergence(resistive emergence scenario).

I have not included movies in the paper. I have, however, looked at them, revised the text and added some new comments at the end of section 3.2. There are indeed transient brightenings and small-scale loops in the coronal images every now and again, pressumably associated to MDFs. See my comment for section 3.2, below.

- Studied active regions differ that in one case sunspots are developed whereas only pores in the other example. MMFs are though to contribute to the loss of flux and therefore the decay of sunspots. How can be MMDs and MMFs be related (are the same ?). Do we expect to observe more MMDs when penumbra develops, if they have a connection with the more horizontal component of the field ?

As far as I can tell, the appearance of MDFs is related to the distance between the main footpoints of the AR rather than the appearance of a penumbra. This is very reasonable in the scenario of "resistive emergence". The larger the extent of the magnetic loop, the more difficult it is for it to make it through the photosphere as a whole. The resistance of the photosphere traps the field lines as they try to rise through the surface, "creating" the MDFs.
I think MDFs and MMFs are the same thing in the sense that they are only the (magnetogram)  signatures of magnetic fields sewed to the photosphere in a serpentine configuration. The difference lies on where they are found and what they connect to. MDFs only appear in the emergence sites, and are a surface manifestation of the fields that connect the main polarities of the AR. MMFs, on the other hand, happen on the outside of the ARs, and seem to be the extension of the penumbral fields beyond the moat region.

I did not add this to the manuscript. Let me know if you think it should be included in some way.

- It would be interesting to know the lifetime of both ARs if it could be observed at all.

AR 11211 only lives for half a solar rotation. AR11105 disappears over the West limb as a large fully developed AR. Following it to the next rotation is hard because there are a lot of ARs in the Northen hemisphere at that time. 
There is a short mention to this in the second paragraph of Section 3:

"AR 11105 emerges in the Northern Hemisphere on September 1 2010. It grows fast, 
at large flux rate. Over the first few days of its life it develops many pores that 
coalesce into larger spots that eventually develop penumbrae. By the time 
it reaches the West limb, AR 11105 is composed of a large leading sunspot
followed by groups of pores and surrounded by strong plage areas.
AR 11211, on the other hand, appears in the Southern Hemisphere on May 8 2011. 
It only develops a few small pores that decay within three days of emerging. 
After that, its signature disappears completely from the continuum images,
only to be seen in the magnetograms. Any magnetic remnant of this region fades away
before crossing the West limb."


- TITLE Suggestion: The naked emergence of solar active regions observed with SDO/HMI

I think it's appropriate.

ABSTRACT

- "We take advantage of the HMI/SDO instrument TO study the ....."
- "We analyze the correlations between Doppler velocities and the orientation of the vector magnetic field, .." THERE ARE TWO COMMAS HERE
- "The MAIN magnetic footpoints, on the other hand..."
- "The appearance of moving dipolar features (MDFs) ..."

Done!

1. ACTIVE REGION EMERGENCE

- "A series of papers .... starting point for the analysis OF the magnetic and ....."
- "Unlike any other ..... vector magnetic field and Doppler velocities ... "

Done!

2. OBSERVATIONS AND DATA REDUCTION

- Table 1. Indicate somehow that the time corresponds to the first imprints of the emergence, i.e. initial emergence time

Done!

- Table 1. How does the average \mu is computed ?

The average mu is just its mean value over the first 24 hours after the beginning of the emergence. For each time step, I computed the mu for the center of the computational box that contained the AR during this time (although the box rotated across the solar disk as the AR did, so mu changes as a function of time). I have added a more explicit explanation in Section 2:

" SDO has been collecting data since April 2010. These particular events were selected from a very wealthy dataset for two reasons: 1, they were both relatively isolated from
pre-existing active regions and 2, they took place very close to
disk center, where projection effects are minimal (the average heliocentric angle, $\mu$, of the center of each AR over
the first 24 hours of its life is listed in table \ref{tab:datasets}).  "


2.1
- "This code inverts the .... that the solar atmosphere ..."

Done! 

- What the advantages of using a ME approximation are, apart from computing time, for this analysis ?

It's not about the advantages of using a ME approximation, but about the limitations of the data. HMI only measures six points across the spectral line. Although a full blown LTE inversion is possible (some people will swear by it!), the information you can obtain about the stratification of the atmosphere is strictly limited by the poor spectral resolution. 
However, for the HMI project, the main reason for using a ME approach is merely computational. The amount of resources needed to invert 16 million pixels every 12 minutes is large enough using an ME code, let alone if it used a more sophisticated method, such as one based on an LTE assumption.

3. EVOLUTION DURING THE FIRST STAGES OF EMERGENCE

- Fig 2. For each dta-set ... WHITE AND BLACK .... (that correspond to + and - respectively)
- "This effect albeit ... as in the FIRST case ..."

Done!

3.1
- Can you use a wider FOV so that the entire flux can be framed in the case of AR 11105 for its final stages of emergence ?

I could. In fact, I tried, but there are other network flux concentrations -that do not belong to the AR- that get in the way. The only way of doing it "properly" would be to define a time-dependent mask for each AR, and add up the flux within the mask. I didn't do it because I didn't think it would add much to the paper, although it would imply a lot of extra work. The other problem is that some of the flux in the computational box disappears because it goes below the sensitivity threshold of the data - and there is no way around that.


- Fig 3.
Increase the size ot the x- and y- titles.
Move the box in the upper-left corner to a clearer location (e.g. lower-right corner).
Comment on the different linestyles of the fit and mark the time when they experience the change.
"The flux .... varies FROM 1.2 TO 2.10^19 ...." (the change is abrupt)
- "A linear fit ... triples that of the smaller one (AR11211)."

Done!


3.2
- "During the first stages .... THE footpoints ..."
- "In between the main polarities ... (labelled MOVING MAGNETIC FEATURES (MDFs) by Bernasconi et al. 2002) ..... "

Done!

- Fig 5.
"Detail of the magnetic field ...... two MDFs (BOXED IN WHITE) FOR AR????? "
As usual, the grayscale represents the longitudinal magnetic flux (POSITIVE/NEGATIVE IN WHITE/BLACK) ...
"Bottom:right: QUASI-simultaneous AIA 171 A (LEFT) and AIA 93 A (RIGHT) channels ...."
Include units (Amstrongs) in the description of the intensity scales.

Done!

- I can see there are some small-scale brightenings evidenced on the AIA chromospheric and coronal (171 and 193 A) SDO images.
It would be worth commenting on the appearance of these brightenings and some of their properties (e.g lifetimes).

This is also my reply to one of the referee's general comments on the brightenings in the coronal images.

AIA 304 A seems to have the strongest resesmblance to the photospheric structure. That said, AIA 171 and 193 A, show transient brightenings and small loop-like structures associated to the locations of the MDFs (the simultaneity cannot be pinned down since the HMI vector data have a much lower cadence). However, most of the time, the overall structure of the AIA images is that of large-scale loops connecting the main footpoints of the AR.

I have reflected these aspects of the coronal images in the manuscript. This is how it's phrased:

" While the chromospheric image (at 304 \AA) presents
loops that are structured a lot like the photospheric field (the lower
left side of the image shows shorter loops connecting the lower MDF to
the leading footpoint of the AR), the
coronal structures span the entire distance between the main
footpoints, and are almost oblivious to what happens at the smaller spatial
scales seen at photospheric levels. 
That said, time sequences of AIA 171 and 193 \AA, show {\em transient} brightenings and
small loop-like structures associated to the locations of the MDFs
(the simultaneity with the photospheric phenomena cannot be pinned
down since the HMI vector data have a much lower cadence). However,
most of the time, the overall structure of the coronal images is that of
large-scale loops connecting the main footpoints of the AR.
These pieces of evidence support a
picture in which the emerging horizontal fields pinned down to the
photosphere at the MDF locations cannot rise much beyond the chromosphere
until the MDF reconnects and the magnetic arcade is released from its photospheric trap."

- Fig 6.
Time labels start with 0 mins, different from the convention followed in Fig 2.
Include the displayed saturation level for magnetic field strength (longitudinal ??? )
"Temporal evolution of ... and each column represents DIFFERENT events."
I wonder if MDFs actually dissapear and if you can extend the time to present a frame evidencing this.
Please include name of the AR and starting times if possible.

Done! 

- Reconnection above the photospheric surface could be detected by, for instance, brightenings in chromospheric lines.
- Once reconnection takes place, the field lines can freely rise up whereas the counterparts submerges into the solar interior.

I've added a sentence that clarifies that, in the event of a reconnection, there has to be a submerging counter part to the rising arcade.

"the magnetic arcade is no longer pinned down to the photosphere
at these points and the loop will be free to rise into the
corona (while its counterpart submerges into the solar interior)."
 
I've also added a more comprehensive explanation of what one would expect to see at the cancelling site at photospheric levels. However, HMI data don't seem to favor one picture over the other (whether reconnection happens above or below the surface):

"The HMI measurements are blind to the layers
below or above the region of sensitivity of its spectral line,
hence any conjecture of what happens underneath the surface or in the high
the photosphere goes beyond the
capability of these observations and the scope of this paper.
If the reconnection happened above the photosphere, one would expect to see
downflows associated to the cancelling site, where the submerging part
of the magnetic loop crosses the surface. If, on the other hand, the reconnection took place
below the surface, ascending motions should be present where the
arcade finally manages to emerge. The HMI observations at a 12 minute
cadence do not provide evidence either way. The spatial and temporal
resolution and the uncertainties in the velocity measurements do not
give an answer to this question. "


3.3
- Fig 7. Use same notation for description of saturation level as in other figures.
- Fig 8. "Kinematic aspect for AR11195 (top) and AR11211 ....."

Done!

- Any comment on plausible causes for the imbalance in flows in leading/following polarities ?

I have not added any comments since I am not very familiar with the numerical simulations. There are a couple of speculative explanation in the Cauzzi et al reference, though:

"We suggest two possible interpretations of these results in terms of the dynamics of emerging magnetic flux tubes as the most plausible ones. One possibility is that the rising flux tube experiences severe fragmentation during the last stages of emergence through the convection zone. After fragmentation, the greater effect of aerodynamic drag strongly reduces the rise speed of the smaller flux tubes and hence the Coriolis force that drives the flows from the leading to the following leg of the magnetic loop. Since the higher gas pressure present in the following leg is no longer balanced, it will then drive a flow in the opposite direction, i.e., from the following to the leading side. Estimates of these pressure-driven flow velocities are consistent with the observed values. A second possibility is that the asymmetric flows originate from a preexisting superrotational velocity within high-field strength toroidal flux rings near the base of the solar convection zone.
As pointed out in the recent work of Moreno-Insertis, Schussler, & Ferriz-Mas, such superrotational velocities are required to maintain toroidal flux rings in dynamical equilibrium. " (from Cauzzi et al 1996)

3.4
- "Nevertheless, the data allow .... (in between the MAIN footpoints ...."
- The black contours show the locations of the pores. ELONGATED bright features ...."

Done!

4. DISCUSSION
- Please refer mainly to the GENERAL COMMENTS stated above.

Done.

